A Conservative Finite Element Method for the Incompressible Euler Equations with Variable Density

We construct a finite element discretization and time-stepping scheme for the incompressible Euler equations with variable density that exactly preserves total mass, total squared density, total energy, and pointwise incompressibility. The method uses Raviart-Thomas or Brezzi-Douglas-Marini finite elements to approximate the velocity and discontinuous polynomials to approximate the density and pressure. To achieve exact preservation of the aforementioned conserved quantities, we exploit a seldom-used weak formulation of the momentum equation and a second-order time-stepping scheme that is similar, but not identical, to the midpoint rule. We also describe and prove stability of an upwinded version of the method. We present numerical examples that demonstrate the order of convergence of the method.

==> rhosquaredminus1_variabledensity_a0b0o0d0r2.dat <==
   0.0000000e+00
   0.0000000e+00
  -4.4408921e-16
  -2.2204460e-16
  -8.8817842e-16
  -6.6613381e-16
   0.0000000e+00
  -2.2204460e-16
   2.2204460e-16
  -6.6613381e-16
   0.0000000e+00
   2.2204460e-16
  -2.2204460e-16
  -8.8817842e-16
  -1.1102230e-15
  -2.2204460e-16
  -2.2204460e-16
  -6.6613381e-16
  -4.4408921e-16
  -4.4408921e-16
  -4.4408921e-16
  -2.2204460e-16
  -4.4408921e-16
  -6.6613381e-16
  -4.4408921e-16
  -4.4408921e-16
  -6.6613381e-16
  -1.1102230e-15
  -6.6613381e-16
   2.2204460e-16
  -4.4408921e-16
  -1.7763568e-15
   0.0000000e+00
  -2.2204460e-16
  -1.1102230e-15
   0.0000000e+00
  -4.4408921e-16
  -4.4408921e-16
  -2.2204460e-16
  -8.8817842e-16
  -4.4408921e-16
  -4.4408921e-16
  -4.4408921e-16
  -6.6613381e-16
  -2.2204460e-16
  -6.6613381e-16
  -6.6613381e-16
  -6.6613381e-16
  -2.2204460e-16
  -1.3322676e-15
   2.2204460e-16
  -8.8817842e-16
  -6.6613381e-16
  -4.4408921e-16
  -1.1102230e-15
  -4.4408921e-16
  -8.8817842e-16
   6.6613381e-16
  -2.2204460e-16
  -4.4408921e-16
   0.0000000e+00
   0.0000000e+00
  -2.2204460e-16
  -1.1102230e-15
   2.2204460e-16
  -4.4408921e-16
   0.0000000e+00
   0.0000000e+00
  -2.2204460e-16
  -8.8817842e-16
   2.2204460e-16
  -4.4408921e-16
   6.6613381e-16
  -1.3322676e-15
  -6.6613381e-16
  -6.6613381e-16
  -8.8817842e-16
   2.2204460e-16
   0.0000000e+00
  -1.1102230e-15
  -2.2204460e-16


==> rhosquaredminus1_variabledensity_a0b0o1d1r2.dat <==
   0.0000000e+00
   0.0000000e+00
  -4.4408921e-16
   0.0000000e+00
  -2.2204460e-16
  -6.6613381e-16
   2.2204460e-16
   4.4408921e-16
   2.2204460e-16
  -2.2204460e-16
   2.2204460e-16
  -4.4408921e-16
  -2.2204460e-16
   0.0000000e+00
   4.4408921e-16
   0.0000000e+00
  -4.4408921e-16
  -2.2204460e-16
   0.0000000e+00
   4.4408921e-16
  -2.2204460e-16
  -2.2204460e-16
   6.6613381e-16
  -6.6613381e-16
   4.4408921e-16
   0.0000000e+00
  -2.2204460e-16
   4.4408921e-16
   0.0000000e+00
  -2.2204460e-16
   2.2204460e-16
  -2.2204460e-16
  -2.2204460e-16
   8.8817842e-16
  -2.2204460e-16
  -6.6613381e-16
  -4.4408921e-16
  -4.4408921e-16
   0.0000000e+00
  -2.2204460e-16
   0.0000000e+00
   4.4408921e-16
   6.6613381e-16
  -4.4408921e-16
   0.0000000e+00
  -4.4408921e-16
  -4.4408921e-16
  -2.2204460e-16
  -4.4408921e-16
   4.4408921e-16
   4.4408921e-16
   4.4408921e-16
  -2.2204460e-16
  -6.6613381e-16
  -2.2204460e-16
  -4.4408921e-16
   0.0000000e+00
  -2.2204460e-16
  -2.2204460e-16
  -2.2204460e-16
   0.0000000e+00
   4.4408921e-16
   0.0000000e+00
  -2.2204460e-16
   2.2204460e-16
  -4.4408921e-16
  -2.2204460e-16
   0.0000000e+00
  -4.4408921e-16
  -2.2204460e-16
   2.2204460e-16
   0.0000000e+00
   2.2204460e-16
   2.2204460e-16
  -6.6613381e-16
   0.0000000e+00
   6.6613381e-16
   4.4408921e-16
  -2.2204460e-16
   2.2204460e-16
  -2.2204460e-16


==> rhosquaredminus1_variabledensity_a0b0o2d2r2.dat <==
   0.0000000e+00
   0.0000000e+00
  -1.5543122e-15
  -1.1102230e-15
  -4.4408921e-16
  -2.2204460e-16
  -8.8817842e-16
  -1.1102230e-15
  -6.6613381e-16
  -2.2204460e-16
  -8.8817842e-16
  -2.2204460e-16
  -1.5543122e-15
  -4.4408921e-16
  -2.2204460e-16
  -2.2204460e-16
  -4.4408921e-16
  -6.6613381e-16
  -1.1102230e-15
  -1.3322676e-15
  -1.1102230e-15
  -4.4408921e-16
  -6.6613381e-16
  -2.2204460e-16
  -4.4408921e-16
  -2.2204460e-16
  -2.2204460e-16
  -8.8817842e-16
   0.0000000e+00
  -4.4408921e-16
  -6.6613381e-16
  -6.6613381e-16
  -4.4408921e-16
  -6.6613381e-16
  -6.6613381e-16
  -8.8817842e-16
  -2.2204460e-16
  -1.3322676e-15
  -8.8817842e-16
  -8.8817842e-16
  -1.5543122e-15
   4.4408921e-16
  -8.8817842e-16
  -2.2204460e-16
  -8.8817842e-16
  -6.6613381e-16
   0.0000000e+00
  -4.4408921e-16
  -8.8817842e-16
  -6.6613381e-16
   0.0000000e+00
  -8.8817842e-16
  -1.1102230e-15
  -6.6613381e-16
  -2.2204460e-16
  -1.1102230e-15
  -4.4408921e-16
  -4.4408921e-16
  -8.8817842e-16
  -6.6613381e-16
  -4.4408921e-16
  -6.6613381e-16
  -6.6613381e-16
  -1.3322676e-15
  -8.8817842e-16
   2.2204460e-16
  -6.6613381e-16
  -6.6613381e-16
  -2.2204460e-16
  -6.6613381e-16
  -4.4408921e-16
  -6.6613381e-16
  -6.6613381e-16
  -4.4408921e-16
  -1.1102230e-15
  -2.2204460e-16
  -2.2204460e-16
   2.2204460e-16
  -8.8817842e-16
  -2.2204460e-16
  -6.6613381e-16


==> rhosquaredminus1_variabledensity_a1b1o0d0r2.dat <==
   0.0000000e+00
   0.0000000e+00
  -3.8909768e-05
  -7.7786741e-05
  -1.1669390e-04
  -1.5567996e-04
  -1.9478175e-04
  -2.3402628e-04
  -2.7343246e-04
  -3.1301256e-04
  -3.5277349e-04
  -3.9271784e-04
  -4.3284487e-04
  -4.7315121e-04
  -5.1363160e-04
  -5.5427939e-04
  -5.9508702e-04
  -6.3604644e-04
  -6.7714934e-04
  -7.1838745e-04
  -7.5975275e-04
  -8.0123757e-04
  -8.4283470e-04
  -8.8453753e-04
  -9.2634003e-04
  -9.6823679e-04
  -1.0102231e-03
  -1.0522948e-03
  -1.0944484e-03
  -1.1366811e-03
  -1.1789905e-03
  -1.2213749e-03
  -1.2638330e-03
  -1.3063640e-03
  -1.3489676e-03
  -1.3916437e-03
  -1.4343927e-03
  -1.4772154e-03
  -1.5201127e-03
  -1.5630859e-03
  -1.6061363e-03
  -1.6492657e-03
  -1.6924760e-03
  -1.7357690e-03
  -1.7791468e-03
  -1.8226118e-03
  -1.8661662e-03
  -1.9098123e-03
  -1.9535526e-03
  -1.9973897e-03
  -2.0413260e-03
  -2.0853640e-03
  -2.1295063e-03
  -2.1737556e-03
  -2.2181143e-03
  -2.2625850e-03
  -2.3071704e-03
  -2.3518729e-03
  -2.3966951e-03
  -2.4416394e-03
  -2.4867084e-03
  -2.5319045e-03
  -2.5772300e-03
  -2.6226875e-03
  -2.6682791e-03
  -2.7140073e-03
  -2.7598743e-03
  -2.8058823e-03
  -2.8520335e-03
  -2.8983300e-03
  -2.9447740e-03
  -2.9913674e-03
  -3.0381123e-03
  -3.0850106e-03
  -3.1320643e-03
  -3.1792751e-03
  -3.2266450e-03
  -3.2741756e-03
  -3.3218687e-03
  -3.3697258e-03
  -3.4177488e-03


==> rhosquaredminus1_variabledensity_a1b1o1d1r2.dat <==
   0.0000000e+00
   0.0000000e+00
  -5.3616119e-09
  -1.8465931e-08
  -4.0930717e-08
  -7.3340571e-08
  -1.1555982e-07
  -1.6698272e-07
  -2.2672729e-07
  -2.9377974e-07
  -3.6709711e-07
  -4.4567595e-07
  -5.2859437e-07
  -6.1503440e-07
  -7.0429017e-07
  -7.9576679e-07
  -8.8897343e-07
  -9.8351339e-07
  -1.0790729e-06
  -1.1754099e-06
  -1.2723437e-06
  -1.3697453e-06
  -1.4675294e-06
  -1.5656471e-06
  -1.6640797e-06
  -1.7628336e-06
  -1.8619357e-06
  -1.9614294e-06
  -2.0613710e-06
  -2.1618270e-06
  -2.2628709e-06
  -2.3645812e-06
  -2.4670393e-06
  -2.5703276e-06
  -2.6745279e-06
  -2.7797208e-06
  -2.8859838e-06
  -2.9933914e-06
  -3.1020144e-06
  -3.2119193e-06
  -3.3231687e-06
  -3.4358210e-06
  -3.5499308e-06
  -3.6655490e-06
  -3.7827234e-06
  -3.9014988e-06
  -4.0219178e-06
  -4.1440210e-06
  -4.2678476e-06
  -4.3934357e-06
  -4.5208231e-06
  -4.6500470e-06
  -4.7811453e-06
  -4.9141560e-06
  -5.0491180e-06
  -5.1860715e-06
  -5.3250579e-06
  -5.4661196e-06
  -5.6093007e-06
  -5.7546468e-06
  -5.9022052e-06
  -6.0520248e-06
  -6.2041561e-06
  -6.3586513e-06
  -6.5155675e-06
  -6.6749599e-06
  -6.8368853e-06
  -7.0014020e-06
  -7.1685696e-06
  -7.3384493e-06
  -7.5111043e-06
  -7.6865983e-06
  -7.8649957e-06
  -8.0463622e-06
  -8.2307646e-06
  -8.4182707e-06
  -8.6089489e-06
  -8.8028692e-06
  -9.0001027e-06
  -9.2007204e-06
  -9.4047943e-06


==> rhosquaredminus1_variabledensity_a1b1o2d2r2.dat <==
   0.0000000e+00
   0.0000000e+00
  -1.5550894e-12
  -4.8673288e-12
  -9.9552588e-12
  -1.6760926e-11
  -2.5273339e-11
  -3.5559444e-11
  -4.7754911e-11
  -6.2048588e-11
  -7.8660189e-11
  -9.7824304e-11
  -1.1976697e-10
  -1.4470136e-10
  -1.7281165e-10
  -2.0425006e-10
  -2.3913882e-10
  -2.7756664e-10
  -3.1959702e-10
  -3.6527081e-10
  -4.1461456e-10
  -4.6764803e-10
  -5.2438842e-10
  -5.8485006e-10
  -6.4905681e-10
  -7.1703354e-10
  -7.8880957e-10
  -8.6442142e-10
  -9.4390640e-10
  -1.0273007e-09
  -1.1146440e-09
  -1.2059741e-09
  -1.3013290e-09
  -1.4007457e-09
  -1.5042638e-09
  -1.6119285e-09
  -1.7237882e-09
  -1.8399050e-09
  -1.9603511e-09
  -2.0852152e-09
  -2.2146049e-09
  -2.3486496e-09
  -2.4875022e-09
  -2.6313443e-09
  -2.7803857e-09
  -2.9348651e-09
  -3.0950577e-09
  -3.2612671e-09
  -3.4338320e-09
  -3.6131254e-09
  -3.7995540e-09
  -3.9935542e-09
  -4.1955979e-09
  -4.4061857e-09
  -4.6258434e-09
  -4.8551270e-09
  -5.0946151e-09
  -5.3449081e-09
  -5.6066239e-09
  -5.8804017e-09
  -6.1668983e-09
  -6.4667784e-09
  -6.7807198e-09
  -7.1094136e-09
  -7.4535603e-09
  -7.8138748e-09
  -8.1910819e-09
  -8.5859211e-09
  -8.9991514e-09
  -9.4315445e-09
  -9.8838996e-09
  -1.0357037e-08
  -1.0851812e-08
  -1.1369112e-08
  -1.1909861e-08
  -1.2475030e-08
  -1.3065633e-08
  -1.3682743e-08
  -1.4327491e-08
  -1.5001068e-08
  -1.5704746e-08


==> variabledensity_a0b0.dat <==
   1.0000000e+00   6.2922400e-01             NaN   3.7950344e-01             NaN   8.5050287e-01             NaN
   2.0000000e+00   3.1800379e-01   9.8452975e-01   2.2209790e-01   7.7291720e-01   3.7441666e-01   1.1836715e+00
   4.0000000e+00   1.5771043e-01   1.0117659e+00   1.1050630e-01   1.0070671e+00   1.8134902e-01   1.0458757e+00
   8.0000000e+00   7.7181747e-02   1.0309465e+00   5.0756462e-02   1.1224652e+00   8.8478636e-02   1.0353679e+00
   1.0000000e+00   2.1065784e-01             NaN   1.2069746e-01             NaN   2.6557054e-01             NaN
   2.0000000e+00   1.1802507e-01   8.3580823e-01   4.5616158e-02   1.4037784e+00   1.6629040e-01   6.7539023e-01
   4.0000000e+00   3.0204546e-02   1.9662557e+00   1.6431326e-02   1.4730960e+00   4.2034636e-02   1.9840544e+00
   8.0000000e+00   1.2340434e-02   1.2913725e+00   7.4486816e-03   1.1413919e+00   1.7425042e-02   1.2704165e+00
   1.0000000e+00   3.5455433e-02             NaN   2.2954842e-02             NaN   7.5748434e-02             NaN
   2.0000000e+00   3.9907381e-03   3.1512792e+00   3.9015325e-03   2.5566857e+00   7.8122253e-03   3.2774106e+00
   4.0000000e+00   5.5427115e-04   2.8479918e+00   4.3619082e-04   3.1610096e+00   1.0136454e-03   2.9461806e+00
   8.0000000e+00   9.5284936e-05   2.5402719e+00   5.2488960e-05   3.0548735e+00   1.4532845e-04   2.8021639e+00


==> variabledensity_a0b0dt.dat <==
   2.0000000e+00   7.6380688e-03             NaN   2.9012112e-02             NaN   4.4654098e-02             NaN
   4.0000000e+00   2.2662051e-03   1.7529295e+00   8.3531697e-03   1.7962597e+00   1.3697763e-02   1.7048523e+00
   8.0000000e+00   6.0285195e-04   1.9104028e+00   2.1858899e-03   1.9341030e+00   3.6254799e-03   1.9176964e+00
   1.6000000e+01   1.7738336e-04   1.7649330e+00   5.5161719e-04   1.9864814e+00   9.2297856e-04   1.9738029e+00


==> variabledensity_a1b1.dat <==
   1.0000000e+00   5.9679714e-01             NaN   3.8164244e-01             NaN   9.9950076e-01             NaN
   2.0000000e+00   3.0010996e-01   9.9174940e-01   2.0374651e-01   9.0544623e-01   4.2110361e-01   1.2470324e+00
   4.0000000e+00   1.6028133e-01   9.0488485e-01   1.0583672e-01   9.4493516e-01   2.0927591e-01   1.0087690e+00
   8.0000000e+00   8.1956360e-02   9.6767855e-01   5.3159006e-02   9.9345417e-01   1.0201689e-01   1.0365982e+00
   1.0000000e+00   1.8894827e-01             NaN   8.0558338e-02             NaN   2.8332011e-01             NaN
   2.0000000e+00   5.0500304e-02   1.9036273e+00   2.1206260e-02   1.9255437e+00   8.2834222e-02   1.7741342e+00
   4.0000000e+00   1.2776651e-02   1.9827823e+00   5.9548847e-03   1.8323447e+00   2.1495078e-02   1.9462206e+00
   8.0000000e+00   3.2768019e-03   1.9631494e+00   1.5734380e-03   1.9201532e+00   5.4147966e-03   1.9890273e+00
   1.0000000e+00   2.2774652e-02             NaN   1.4819431e-02             NaN   7.3481677e-02             NaN
   2.0000000e+00   3.0635882e-03   2.8941347e+00   2.8286527e-03   2.3893031e+00   7.4591043e-03   3.3003102e+00
   4.0000000e+00   3.7732284e-04   3.0213510e+00   3.7424383e-04   2.9180646e+00   9.2785773e-04   3.0070269e+00
   8.0000000e+00   4.8416938e-05   2.9622157e+00   5.1384740e-05   2.8645667e+00   1.1718965e-04   2.9850585e+00


==> variabledensity_a1b1dt.dat <==
   2.0000000e+00   7.6378558e-03             NaN   2.9012073e-02             NaN   4.4653836e-02             NaN
   4.0000000e+00   2.2653763e-03   1.7534169e+00   8.3531411e-03   1.7962627e+00   1.3697429e-02   1.7048790e+00
   8.0000000e+00   5.9851351e-04   1.9202950e+00   2.1859196e-03   1.9340785e+00   3.6245267e-03   1.9180406e+00
   1.6000000e+01   1.5782653e-04   1.9230441e+00   5.5163918e-04   1.9864435e+00   9.1946330e-04   1.9789287e+00

